nelli: a lightweight frontend for MLIR

Multi-Level Intermediate Representation (MLIR) is a novel compiler infrastructure that aims to provide modular and extensible components to facilitate building domain specific compilers. However, since MLIR models programs at an intermediate level of abstraction, and most extant frontends are at a very high level of abstraction, the semantics and mechanics of the fundamental transformations available in MLIR are difficult to investigate and employ in and of themselves. To address these challenges, we have developed \texttt{nelli}, a lightweight, Python-embedded, domain-specific, language for generating MLIR code. \texttt{nelli} leverages existing MLIR infrastructure to develop Pythonic syntax and semantics for various MLIR features. We describe \texttt{nelli}'s design goals, discuss key details of our implementation, and demonstrate how \texttt{nelli} enables easily defining and lowering compute kernels to diverse hardware platforms.

==> benchmarks/m1/openmp.csv <==
baseline,0.005220791666666667
1,0.005207486333333333
1,0.005175726888888889
3,0.005061046111111111
3,0.005106305444444444
1,0.005128958444444444
1,0.005219856444444444
1,0.005153402333333333
3,0.008486976888888888
3,0.005104444333333333
3,0.005233532444444444
3,0.005123472333333333
3,0.005153916888888889
1,0.005167421333333333
1,0.005144842777777778
1,0.005157504666666667
1,0.005204861111111111
1,0.005185245333333333
1,0.005196129555555556
3,0.005120773222222222
1,0.005132018555555556
1,0.005182676
3,0.005121421222222222
3,0.005078796333333333
1,0.005263134444444444
1,0.005145458222222222
3,0.005052027888888889
1,0.005243393333333333
3,0.005133458111111111
1,0.005126055555555556
3,0.005099953888888889
1,0.005175342666666667
3,0.005111407444444444
1,0.005189101888888889
3,0.005168486
3,0.005124166888888889
3,0.005148212777777778
3,0.005212462888888889
1,0.005295462888888889
3,0.005197963222222222
3,0.005159916666666667
3,0.005179027444444444
1,0.00517625
3,0.005135865888888889
1,0.005131527777777778
1,0.005163342666666667
3,0.005152726888888889
1,0.005218495333333333
3,0.005134587888888889
3,0.005173333444444444
3,0.005112199
3,0.005140615777777778
1,0.005171875222222222
3,0.005047245222222222
3,0.005178662
3,0.005182935111111111
3,0.005100958444444444
3,0.005127338
1,0.005170662
3,0.005208384111111111
3,0.005156032555555556
3,0.005125522888888889
3,0.005128319666666667
3,0.005174425777777778
1,0.005246328888888889
1,0.005197976888888889
3,0.005201842555555556
1,0.005220801111111111
3,0.005154212888888889
3,0.005088977
3,0.005092032333333333
1,0.005047814777777778
1,0.005186615666666667
1,0.005265263888888889
1,0.009544254777777778
1,0.005230097333333333
3,0.005108703666666667
3,0.005090342666666667
1,0.005202949222222222
3,0.005133148111111111
1,0.005184740444444444
3,0.005194949222222222
3,0.005146314777777778
3,0.005160319444444444
1,0.005082847222222222
3,0.004970819666666667
3,0.005039342666666667
3,0.005108639
1,0.005176486
3,0.005129180444444444
1,0.005305634555555556
1,0.005140254777777778
3,0.005129222333333333
1,0.005109634
1,0.005257328777777778
3,0.005104453666666667
1,0.005158995333333333
1,0.005150800888888889
3,0.005074814666666667
1,0.005049930666666667
1,0.005160060444444444


==> benchmarks/m1/pytorch.csv <==
pytorch, 0.006723404400000001


==> benchmarks/m1/vulkan.csv <==
baseline,0.00669
3,6,3,3,0.0005552222222222221
3,18,2,1,0.00048266666666666667
1,213,1,3,0.0004193333333333333
3,426,18,3,0.0004058888888888889
3,1,9,1,0.0006932222222222221
3,426,2,3,0.0004407777777777778
1,18,3,1,0.0006771111111111111
3,9,1,3,0.0006946666666666667
3,639,18,3,0.0003986666666666667
3,3,71,3,0.0004135555555555555
3,213,2,1,0.0003986666666666667
3,2,18,1,0.0005
3,3,71,3,0.00041344444444444447
1,18,6,1,0.0005224444444444444
1,213,18,1,0.0003743333333333333
3,9,142,3,0.00032922222222222223
3,1278,3,3,0.0003361111111111111
3,2,639,3,0.00036844444444444446
1,71,639,1,0.00038655555555555557
1,213,639,1,0.00023177777777777777
3,9,639,1,0.0003556666666666667
3,18,426,1,0.0003645555555555555
3,9,2,1,0.0006972222222222221
1,9,71,3,0.00045744444444444446
1,426,1278,3,0.00016844444444444445
1,9,213,3,0.0004351111111111111
1,426,1,1,0.00044877777777777776
3,213,1278,3,0.00016544444444444446
3,71,426,1,0.00026544444444444445
1,6,71,3,0.00044244444444444447
3,6,6,3,0.0005093333333333333
1,426,3,3,0.00041188888888888894
1,9,71,1,0.0004427777777777778
3,9,9,1,0.0003897777777777778
3,3,1278,3,0.00038644444444444447
3,213,213,1,0.00023422222222222223
1,9,9,1,0.0006261111111111111
1,426,3,3,0.0005206666666666667
3,3,1,1,0.0012355555555555557
1,2,18,1,0.0009413333333333334
3,213,213,1,0.00022477777777777776
3,426,18,3,0.0003643333333333333
3,3,6,3,0.0005425555555555556
1,213,6,1,0.00041922222222222225
1,426,142,3,0.00038011111111111107
3,1278,9,3,0.0003444444444444445
3,1278,3,1,0.0003856666666666667
1,142,9,1,0.00039655555555555554
3,18,2,1,0.00046466666666666667
1,1,18,3,0.0013144444444444443
1,1278,18,3,0.00038844444444444446
1,213,142,3,0.0003712222222222222
1,1,1,3,0.006944444444444444
3,213,213,1,0.00021666666666666666
1,639,1278,1,0.00013751111111111108
3,142,1278,1,0.00013866666666666666
3,71,426,3,0.000277
3,71,142,1,0.00036555555555555554
3,1278,142,3,0.00013222222222222224
3,213,3,1,0.0003898888888888889
3,9,639,1,0.00035588888888888893
3,426,18,3,0.0003757777777777778
3,18,1278,1,0.00033155555555555553
3,213,1,3,0.0003766666666666667
1,3,639,3,0.00039111111111111106
1,426,71,1,0.0003841111111111111
3,9,1,1,0.0006652222222222222
3,1278,2,3,0.00037944444444444446
1,2,1278,3,0.000363
1,1,426,3,0.0004335555555555555
1,3,2,1,0.00284
1,1278,9,3,0.00039388888888888893
3,3,71,1,0.00041477777777777775
1,213,142,1,0.0003768888888888889
3,639,18,1,0.0003803333333333333
1,213,1,3,0.00047444444444444444
3,639,213,1,0.00014544444444444446
3,213,213,3,0.00024166666666666667
1,1,18,1,0.001311111111111111
1,71,142,3,0.0004116666666666667
1,71,3,3,0.00045255555555555555
3,9,71,3,0.00038155555555555555
1,9,3,3,0.0009344444444444444
3,71,1278,1,0.00016144444444444444
1,2,1,1,0.004573333333333333
3,213,71,3,0.00041077777777777776
3,1,639,1,0.0004078888888888889
1,142,2,1,0.0004352222222222222
3,426,18,3,0.000385
1,639,213,3,0.00022233333333333333
1,71,3,3,0.0004526666666666667
1,2,6,1,0.0018244444444444443
1,639,2,3,0.0004321111111111111
1,142,18,3,0.00038
1,9,9,3,0.0006461111111111111
1,18,71,3,0.0004306666666666667
1,142,1278,1,0.00016844444444444445
3,9,71,3,0.00040733333333333333
1,3,639,3,0.0004128888888888889
3,1278,426,1,0.00011902222222222223


==> benchmarks/rpi/openmp.csv <==
baseline,0.0013694834444444445
1,0.0014200607777777778
1,0.0013678292222222223
1,0.001358730888888889
3,0.0013892897777777777
1,0.001429750111111111
1,0.0017806926666666667
1,0.0013713003333333332
1,0.0014058615555555556
1,0.0014099046666666668
3,0.0014130463333333332
1,0.001704233111111111
1,0.0014269702222222222
1,0.0014249496666666668
1,0.0013732694444444445
1,0.0013596832222222222
3,0.0013759072222222222
1,0.001785059111111111
1,0.0014084193333333333
1,0.0013665906666666667
1,0.0014321347777777778
3,0.001429743888888889
1,0.0018002253333333333
3,0.0013558275555555555
1,0.0013681173333333332
3,0.001424019888888889
1,0.0014391675555555554
3,0.0013753827777777778
1,0.001373065888888889
1,0.0013662095555555555
3,0.001417417
1,0.0014197626666666667
3,0.0013601565555555555
3,0.0017168276666666667
1,0.0013575412222222223
1,0.0013786273333333333
3,0.001385504111111111
1,0.0014021393333333333
3,0.0013626254444444445
1,0.0013753455555555556
1,0.001353813111111111
1,0.00137057
1,0.0013644014444444445
1,0.0014335793333333333
1,0.0018697573333333333
1,0.001488315111111111
1,0.0014222214444444446
1,0.001457760111111111
1,0.0014149086666666668
3,0.0014093945555555556
3,0.0018041617777777778
1,0.0014356285555555555
1,0.0013739792222222222
3,0.0013843515555555556
1,0.0014105262222222222
1,0.0014119356666666668
3,0.0013880366666666668
3,0.001743823
3,0.0014206866666666667
3,0.0014276614444444446
3,0.001375329
1,0.0013715082222222222
3,0.001413034111111111
1,0.0014159437777777777
1,0.0017661622222222223
3,0.001379246888888889
1,0.0014297415555555556
3,0.0014118284444444445
1,0.0014061166666666668
3,0.0013587285555555556
3,0.0014343424444444445
1,0.0018302805555555554
3,0.001397729888888889
3,0.001374292111111111
1,0.001403516111111111
1,0.001421135111111111
1,0.0013736152222222223
3,0.0013731994444444444
3,0.023151820555555556
3,0.0014409435555555554
1,0.001414709
3,0.0013759385555555555
1,0.0013738393333333333
1,0.0014116207777777777
1,0.0014305606666666667
1,0.0017743083333333332
3,0.001376571888888889
1,0.0014279787777777778
3,0.001421986888888889
1,0.001382154111111111
1,0.0015571594444444446
1,0.0014173717777777777
1,0.0018083303333333333
1,0.0013776727777777777
1,0.001361912
1,0.0014236452222222223
3,0.001410765
3,0.001368341888888889
1,0.0013588152222222222
3,0.0017932296666666667
1,0.0014159663333333332


==> benchmarks/rpi/pytorch.csv <==
pytorch, 0.0010336052


==> benchmarks/rpi/vulkan.csv <==
baseline,0.022044444444444446
1,18,3,1,0.0005194444444444444
1,18,126,1,0.00013822222222222222
1,21,126,1,0.00015455555555555554
1,21,42,1,0.00016255555555555554
3,3,6,1,0.0006477777777777778
3,14,6,1,0.000216
1,18,9,1,0.0002866666666666667
3,1,42,1,0.00031944444444444446
3,63,3,3,0.0001768888888888889
1,14,7,1,0.00036866666666666667
3,9,1,1,0.0008534444444444444
1,126,2,3,0.00019755555555555555
3,9,2,3,0.0004315555555555555
1,1,1,3,0.016633333333333333
3,7,126,3,0.00014911111111111112
1,126,14,1,0.00015611111111111113
1,1,9,3,0.0021433333333333335
3,7,6,1,0.00028844444444444447
3,3,9,1,0.0005128888888888889
3,2,3,1,0.00133
3,126,126,1,8.248888888888889e-05
1,63,7,3,0.0001731111111111111
1,126,63,3,0.00011115555555555555
3,3,6,3,0.0004798888888888889
1,14,1,1,0.0017066666666666667
3,9,3,3,0.0003422222222222222
3,21,21,3,0.00015733333333333335
3,2,1,3,0.0029944444444444445
3,1,18,3,0.0004813333333333333
3,63,126,1,8.292222222222222e-05
3,2,126,1,0.00016333333333333334
1,14,42,3,0.00016922222222222222
3,21,14,1,0.000145
3,14,21,3,0.00016388888888888887
1,1,3,1,0.007345555555555556
3,21,14,1,0.00016611111111111113
3,18,9,1,0.00018044444444444445
1,126,42,3,0.00012022222222222223
3,126,126,1,8.23e-05
1,18,21,1,0.00020522222222222223
3,3,1,3,0.0020455555555555557
1,126,6,1,0.0001631111111111111
1,1,42,1,0.0006914444444444445
1,126,9,3,0.0001511111111111111
3,63,126,3,8.432222222222223e-05
1,7,3,3,0.0010053333333333333
1,2,2,3,0.004546666666666667
3,2,21,1,0.0003171111111111111
3,126,42,3,8.987777777777778e-05
1,42,126,1,0.000121
3,3,9,3,0.000363
3,2,126,1,0.00016455555555555554
3,1,1,3,0.0059544444444444445
3,63,3,1,0.000171
3,3,21,1,0.0002763333333333333
3,14,3,1,0.000302
1,7,63,1,0.0002138888888888889
1,126,42,1,0.00012077777777777777
1,42,126,1,0.00012266666666666668
1,14,126,1,0.00015333333333333334
3,21,126,1,0.00010794444444444445
3,126,63,3,9.131111111111112e-05
1,2,9,3,0.0011522222222222222
3,2,14,3,0.0003592222222222222
1,126,42,1,0.00011666666666666667
3,2,21,3,0.00028744444444444444
3,21,6,1,0.000175
1,42,14,1,0.00017611111111111112
1,3,63,3,0.0002665555555555555
3,63,2,3,0.00018577777777777776
1,3,21,1,0.0004748888888888889
1,21,3,3,0.0004242222222222222
1,2,6,3,0.001558888888888889
3,126,3,3,0.0001521111111111111
3,9,63,1,0.00014122222222222222
1,21,9,1,0.0002575555555555555
1,18,1,3,0.0015455555555555557
3,1,9,1,0.0009383333333333333
1,7,9,1,0.0004695555555555555
3,7,18,1,0.00018933333333333335
3,2,1,1,0.0036033333333333334
3,14,7,1,0.00020744444444444445
3,42,14,3,0.00016133333333333334
1,1,42,3,0.0006128888888888889
3,21,126,3,0.00010824444444444445
3,14,1,1,0.0006456666666666667
3,18,21,3,0.00015777777777777776
3,126,18,3,0.00010601111111111111
3,42,2,3,0.00019977777777777778
3,6,18,1,0.0002168888888888889
1,9,18,3,0.00025488888888888886
1,7,126,1,0.00017333333333333334
3,9,9,1,0.000218
1,18,3,1,0.0005101111111111111
1,63,3,1,0.00023844444444444445
3,3,126,3,0.00014977777777777778
3,3,1,3,0.00201
1,21,63,3,0.0001551111111111111
3,1,21,3,0.00043222222222222224
1,6,126,3,0.00017222222222222224


==> benchmarks/workstation/cuda.csv <==
baseline,0.3843701007777778
1,3,6,3,1,0.004725254977777778
1,3,1,1,1,0.02501612222222222
1,1,6,1278,3,0.007290568344444445
1,1,3,3,1,0.01366762961111111
1,3,18,1,3,0.0026685678777777777
1,1,1,71,3,0.03958796724444444
1,1,3,6,1,0.013812712088888889
1,1,18,1278,3,0.0031531028222222222
1,1,1,18,1,0.03938293687777778
1,3,6,426,3,0.004882899488888889
1,3,1,18,3,0.025725675155555554
1,3,9,1278,3,0.003324414211111111
1,3,2,426,3,0.013504499488888889
1,1,6,142,1,0.00720943238888889
1,3,9,1,1,0.003302322288888889
1,3,6,142,1,0.004864858488888889
1,3,2,18,1,0.01349260218888889
1,3,2,1278,3,0.013509025233333334
1,3,2,71,3,0.013510787222222221
1,1,18,426,3,0.0031035952888888887
1,3,18,1,1,0.002394197166666667
1,1,1,426,3,0.040014452355555556
1,1,6,142,1,0.007183006277777778
1,1,9,213,3,0.005382815822222223
1,3,2,18,1,0.013462983355555555
1,3,18,6,3,0.0025965827777777776
1,1,1,3,3,0.04000927476666667
1,3,9,1278,1,0.0033218810444444443
1,1,18,1278,1,0.0031007044555555557
1,1,18,3,3,0.003111530488888889
1,1,6,1,3,0.007280238
1,1,9,3,1,0.005352226077777778
1,1,6,639,1,0.007172430933333333
1,3,6,71,3,0.004850107333333333
1,3,9,1278,3,0.003309919988888889
1,3,2,1278,3,0.013370556833333333
1,3,9,1278,3,0.0033345978444444444
1,3,2,18,1,0.01348921198888889
1,3,2,18,1,0.01351246192222222
1,3,2,18,1,0.013537998455555556
1,3,2,18,1,0.013455868455555554
1,3,2,18,1,0.013228211744444445
1,3,2,18,1,0.013216563222222222
1,3,2,18,1,0.013352501277777777
1,3,2,18,1,0.013244995566666667
1,3,2,18,1,0.01326007528888889
1,3,2,18,1,0.013267483633333332
1,3,2,18,1,0.013275911555555556
1,3,2,18,1,0.013473472366666666
1,3,2,18,1,0.01347884147777778
1,3,2,18,1,0.013504688266666665
1,3,2,18,1,0.01348310587777778


==> benchmarks/workstation/openmp.csv <==
baseline,0.002359577111111111
3,0.0017378364444444446
3,0.0016472527777777778
3,0.0016940903333333333
3,0.004400082333333333
1,0.001711282
3,0.0016301424444444446
3,0.001675680111111111
1,0.0016312256666666668
1,0.0016731584444444445
3,0.007135821888888889
1,0.0016609153333333332
3,0.0016422712222222222
3,0.0017826066666666667
1,0.00170615
1,0.0016177035555555554
1,0.0017212964444444446
3,0.0016298786666666667
3,0.001647857111111111
3,0.0016615107777777777
1,0.001625751
1,0.0017729005555555555
3,0.0016583025555555555
1,0.0016532742222222223
1,0.001623175
3,0.0016641602222222222
3,0.0016942583333333333
1,0.0016644062222222222
3,0.00173973
3,0.0016140677777777778
3,0.0017241962222222223
3,0.0016429122222222222
3,0.001800120888888889
3,0.001776021
3,0.0016808233333333333
3,0.0016269363333333332
3,0.0016066035555555554
1,0.001723978888888889
3,0.001649379
1,0.0018367936666666667
3,0.0016394512222222223
3,0.0016569566666666668
1,0.0017346616666666667
3,0.0017311125555555555
3,0.001698806888888889
1,0.0016515532222222222
1,0.0017295017777777778
1,0.0016427754444444445
3,0.0018462705555555555
3,0.0018016652222222222
3,0.001650960888888889
3,0.0017232844444444444
1,0.0018118465555555555
1,0.0016447914444444444
1,0.0017003586666666667
1,0.0016392175555555554
1,0.0017637967777777777
3,0.0016428007777777778
3,0.002693205777777778
3,0.001772746
1,0.0016506192222222223
3,0.0018117577777777777
3,0.0016465302222222222
1,0.001678365111111111
1,0.0016455084444444445
1,0.001678659
1,0.0016687255555555556
1,0.0016532662222222222
3,0.001656831
1,0.0017285445555555556
3,0.0016359534444444445
3,0.001642071888888889
1,0.0017200027777777777
3,0.001643469111111111
3,0.0016974622222222222
3,0.0016800993333333332
1,0.001737537111111111
1,0.008972437777777778
3,0.0016401425555555556
3,0.0016340355555555556
3,0.0016296273333333332
3,0.001780595111111111
3,0.001654450888888889
1,0.0016591245555555554
1,0.0017133276666666667
1,0.0016572105555555554
3,0.001726650888888889
1,0.0016488312222222223
3,0.001650066888888889
3,0.001624126888888889
3,0.0019179097777777777
3,0.0016396973333333332
3,0.001790868111111111
3,0.001848662111111111
3,0.0016245596666666668
1,0.0037992425555555555
3,0.0016175287777777778
3,0.0017163523333333334
1,0.001832113888888889
1,0.001643727
1,0.0023042224444444447


==> benchmarks/workstation/pytorch.csv <==
pytorch, 6.236519999999999e-05

